Kriging Scenario For Capital Markets

An introduction to numerical statistics.

==> dji.dat <==
%auto-ignore %(please remove this line required in e-submission process)
1	2887.87	1.04.91
2	3027.50	1.05
3	2906.75	3.06
4	3024.82	1.07
5	3043.60	1.08
6	3016.77	3.09
7	3069.10	1.10
8	2894.68	1.11
9	3168.83	2.12
10	3223.39	2.01.92
11	3267.67	3.02
12	3235.47	2.03
13	3359.12	1.04
14	3396.88	1.05
15	3318.52	1.06
16	3393.78	1.07
17	3257.35	3.08
18	3271.66	1.09
19	3226.28	1.10
20	3305.16	2.11
21	3301.11	1.12
22	3310.03	4.01.93
23	3370.81	1.02
24	3435.11	1.03
25	3427.55	1.04
26	3527.43	3.05
27	3516.08	1.06
28	3539.47	1.07
29	3651.25	2.08
30	3555.12	1.09
31	3680.59	1.10
32	3683.95	1.11
33	3754.09	1.12
34	3978.36	3.01.94
35	3832.02	1.02
36	3635.96	1.03
37	3681.69	4.04
38	3758.37	2.05
39	3624.96	1.06
40	3764.50	1.07
41	3913.42	1.08
42	3843.19	1.09
43	3908.12	3.10
44	3739.23	1.11
45	3834.44	1.12
46	3843.86	3.01.95
47	4011.05	1.02
48	4157.69	1.03
49	4321.27	3.04
50	4465.14	1.05
51	4556.10	1.06
52	4708.47	3.07
53	4610.56	1.08
54	4789.08	1.09
55	4755.48	2.10
56	5074.49	1.11
57	5117.12	1.12
58	5395.30	2.01.96
59	5485.62	1.02
60	5587.14	1.03
61	5569.08	1.04
62	5643.18	1.05
63	5654.63	3.06
64	5528.91	1.07
65	5616.21	1.08
66	5882.17	3.09
67	6029.38	1.10
68	6521.70	1.11
69	6448.27	2.12
70	6813.09	2.01.97
71	6877.74	3.02
72	6583.48	3.03
73	7008.99	1.04
74	7331.04	1.05
75	7672.79	2.06
76	8222.61	1.07
77	7622.42	1.08
78	7945.26	2.09
79	7442.08	1.10
80	7823.13	3.11
81	7908.25	1.12
82	7906.50	2.01.98
83	8545.72	2.02
84	8799.81	2.03
85	9063.37	1.04
86	8899.95	1.05
87	8952.02	1.06
88	8883.29	1.07
89	7539.07	3.08
90	7842.62	1.09
91	8592.10	1.10
92	9116.55	2.11
93	9181.43	1.12
94	9358.83	4.01.99
95	9306.58	1.02
96	9786.16	1.03
97	10789.04	1.04
98	10559.74	3.05
99	10970.80	1.06
100	10655.15	1.07
101	10829.28	2.08
102	10336.95	1.09
103	10729.86	1.10
104	10877.81	1.11
105	11497.12	1.12
106	10940.53	3.01.00
107	10128.31	1.02
108	10921.92	1.03
109	10733.91	3.04
110	10522.33	1.05
111	10447.89	1.06
112	10521.98	3.07
113	11215.10	1.08
114	10650.92	1.09
115	10971.14	2.10
116	10414.49	1.11
117	10787.99	1.12
118	10887.36	2.01.01
119	10495.28	1.02
120	9878.78	1.03
121	10734.97	2.04
122	10911.94	1.05
123	10502.40	1.06
124	10522.81	2.07
125	9949.75	1.08
126	8847.56	4.09
127	9075.14	1.10
128	9851.56	1.11
129	10021.57	3.12
130	9920.00	2.01.02
131	10106.13	1.02
132	10403.94	1.03
133	9946.22	1.04
134	9925.25	1.05
135	9243.26	3.06
136	8736.59	1.07
137	8663.50	1.08
138	7591.93	3.09
139	8397.03	1.10
140	8896.09	1.11
141	8341.63	2.12
142	8053.81	2.01.03
143	7891.08	3.02
144	7992.13	3.03
145	8480.09	1.04
146	8850.26	1.05
147	8985.44	2.06
148	9233.80	1.07
149	9415.82	1.08
150	9275.06	2.09
151	9801.12	1.10
152	9782.46	3.11
153	10453.92	1.12
154	10488.07	2.01.04
155	10583.92	2.02
156	10357.70	1.03
157	10225.57	1.04
158	10188.45	3.05
159	10435.48	1.06
160	10139.71	1.07
161	10173.92	2.08
162	10080.27	1.09
163	10027.47	1.10
164	10428.02	1.11
165	10783.01	1.12
166	10489.94	3.01.05
167	10766.23	1.02
168	10503.76	1.03
169	10192.51	1.04
170	10467.48	2.05
171	10274.97	1.06
172	10640.91	1.07
173	10481.60	1.08
174	10568.70	1.09
175	10440.07	3.10
176	10805.87	1.11
177	10717.50	1.12
178	10864.86	3.01.06
179	10993.41	1.02
180	11109.32	1.03
181	11367.14	3.04
182	11168.31	1.05
183	11150.22	1.06
184	11185.68	3.07
185	11381.15	1.08
186	11679.07	1.09
187	12080.73	2.10
188	12221.93	1.11
189	12463.15	1.12
190	12621.69	3.01.07
191	12268.63	1.02
192	12354.35	1.03
193	13062.91	2.04
194	13627.64	1.05
195	13408.62	1.06
196	13211.99	2.07
197	13357.74	1.08
198	13895.63	4.09
199	13930.01	1.10
200	13371.72	1.11
201	13264.82	3.12
202	12650.36	2.01.08
203	12266.39	1.02
204	12262.89	3.03
205	12820.13	1.04
206	12638.32	1.05
207	11350.01	2.06
208	11378.02	1.07
209	11543.55	1.08
210	10850.66	2.09
211	9325.01	1.10
212	8829.04	3.11
213	8776.39	1.12
214	8000.86	2.01.09
215	7062.93	2.02
216	7608.92	2.03
217	8168.12	1.04
218	8331.32	1.05


==> ftse.dat <==
%auto-ignore %(please remove this line required in e-submission process)
1	2299.40	1.09.89
2	2142.60	2.10
3	2276.80	1.11
4	2422.70	1.12
5	2337.30	2.01.90
6	2255.40	1.02
7	2247.90	1.03
8	2103.40	2.04
9	2345.10	1.05
10	2374.60	1.06
11	2326.20	2.07
12	2162.80	1.08
13	1990.20	3.09
14	2050.30	1.10
15	2149.40	1.11
16	2143.50	3.12
17	2170.30	2.01.91
18	2380.90	1.02
19	2456.50	1.03
20	2486.20	2.04
21	2499.50	1.05
22	2414.80	3.06
23	2588.80	1.07
24	2645.70	1.08
25	2621.70	2.09
26	2566.00	1.10
27	2420.20	1.11
28	2493.10	2.12
29	2571.20	2.01.92
30	2562.10	3.02
31	2440.10	2.03
32	2654.10	1.04
33	2707.60	1.05
34	2521.20	1.06
35	2399.60	1.07
36	2312.60	3.08
37	2553.00	1.09
38	2658.30	1.10
39	2778.80	2.11
40	2846.50	1.12
41	2807.20	4.01.93
42	2868.00	1.02
43	2878.70	1.03
44	2813.10	1.04
45	2840.70	4.05
46	2900.00	1.06
47	2926.50	1.07
48	3100.00	2.08
49	3037.50	1.09
50	3171.00	1.10
51	3166.90	1.11
52	3418.40	1.12
53	3491.80	4.01.94
54	3328.10	1.02
55	3086.40	1.03
56	3125.30	5.04
57	2970.50	3.05
58	2919.20	1.06
59	3082.60	1.07
60	3251.30	1.08
61	3026.30	1.09
62	3097.40	3.10
63	3081.40	1.11
64	3065.50	1.12
65	2991.60	3.01.95
66	3009.30	1.02
67	3137.90	1.03
68	3216.70	3.04
69	3319.40	1.05
70	3314.60	1.06
71	3463.30	3.07
72	3477.80	1.08
73	3508.20	1.09
74	3529.10	2.10
75	3664.30	1.11
76	3689.30	1.12
77	3759.30	2.01.96
78	3727.60	1.02
79	3699.70	1.03
80	3817.90	1.04
81	3747.80	1.05
82	3711.00	3.06
83	3703.20	1.07
84	3867.60	1.08
85	3953.70	2.09
86	3979.10	1.10
87	4058.00	1.11
88	4118.50	2.12
89	4275.80	2.01.97
90	4308.30	3.02
91	4312.90	3.03
92	4436.00	1.04
93	4621.30	1.05
94	4604.60	2.06
95	4907.50	1.07
96	4817.50	1.08
97	5244.20	1.09
98	4842.30	1.10
99	4831.80	3.11
100	5135.50	1.12
101	5458.50	2.01.98
102	5767.30	2.02
103	5932.20	2.03
104	5928.30	1.04
105	5870.70	1.05
106	5832.50	1.06
107	5837.00	1.07
108	5249.40	3.08
109	5064.40	1.09
110	5438.40	1.10
111	5743.90	2.11
112	5882.60	1.12
113	5896.00	4.01.99
114	6175.10	1.02
115	6295.30	1.03
116	6552.20	1.04
117	6226.20	4.05
118	6318.50	1.06
119	6231.90	1.07
120	6246.40	2.08
121	6029.80	1.09
122	6255.70	1.10
123	6597.20	1.11
124	6930.20	1.12
125	6268.50	4.01.00
126	6232.60	1.02
127	6540.20	1.03
128	6327.40	3.04
129	6359.30	2.05
130	6312.70	1.06
131	6365.30	3.07
132	6672.70	1.08
133	6294.20	1.09
134	6438.40	2.10
135	6142.20	1.11
136	6222.50	1.12
137	6297.50	2.01.01
138	5917.90	1.02
139	5633.70	1.03
140	5966.90	2.04
141	5796.10	1.05
142	5642.50	1.06
143	5529.10	2.07
144	5345.00	1.08
145	4903.40	3.09
146	5039.70	1.10
147	5203.60	1.11
148	5217.40	3.12
149	5164.80	2.01.02
150	5101.00	1.02
151	5271.80	1.03
152	5165.60	2.04
153	5085.10	1.05
154	4656.40	5.06
155	4246.20	1.07
156	4227.30	1.08
157	3721.80	2.09
158	4039.70	1.10
159	4169.40	1.11
160	3940.40	2.12
161	3567.40	2.01.03
162	3655.60	3.02
163	3613.30	3.03
164	3926.00	1.04
165	4048.10	1.05
166	4031.20	2.06
167	4157.00	1.07
168	4161.10	1.08
169	4091.30	1.09
170	4287.60	1.10
171	4342.60	3.11
172	4476.90	1.12
173	4390.70	2.01.04
174	4492.20	2.02
175	4385.70	1.03
176	4489.70	1.04
177	4430.70	4.05
178	4464.10	1.06
179	4413.10	1.07
180	4459.30	2.08
181	4570.80	1.09
182	4624.20	1.10
183	4703.20	1.11
184	4814.30	1.12
185	4852.30	4.01.05
186	4968.50	1.02
187	4894.40	1.03
188	4801.70	1.04
189	4964.00	3.05
190	5113.20	1.06
191	5282.30	1.07
192	5296.90	1.08
193	5477.70	1.09
194	5317.30	3.10
195	5423.20	1.11
196	5618.80	1.12
197	5760.30	3.01.06
198	5791.50	1.02
199	5964.60	1.03
200	6023.10	3.04
201	5723.80	2.05
202	5833.40	1.06
203	5928.30	3.07
204	5906.10	1.08
205	5960.80	1.09
206	6129.20	2.10
207	6048.80	1.11
208	6220.80	1.12
209	6203.10	2.01.07
210	6171.50	1.02
211	6308.00	1.03
212	6449.20	2.04
213	6621.40	1.05
214	6607.90	1.06
215	6360.10	2.07
216	6303.30	1.08
217	6466.80	3.09
218	6721.60	1.10
219	6432.50	1.11
220	6456.90	3.12
221	5879.80	2.01.08
222	5884.30	1.02
223	5702.10	3.03
224	6087.30	1.04
225	6053.50	1.05
226	5625.90	2.06
227	5411.90	1.07
228	5636.60	1.08
229	4902.50	1.09
230	4377.30	1.10
231	4288.00	3.11
232	4434.20	1.12
233	4149.60	2.01.09
234	3830.10	2.02
235	3926.10	2.03
236	4243.70	1.04
237	4362.60	1.05

==> sap500.dat <==
%auto-ignore %(please remove this line required in e-submission process)
1	414.95	3.04.92
2	415.35	1.05
3	408.14	1.06
4	424.21	1.07
5	414.03	3.08
6	417.80	1.09
7	418.68	1.10
8	431.35	2.11
9	435.71	1.12
10	438.78	4.01.93
11	443.38	1.02
12	451.67	1.03
13	440.19	1.04
14	450.19	3.05
15	450.53	1.06
16	448.13	1.07
17	463.56	2.08
18	458.93	1.09
19	467.83	1.10
20	461.79	1.11
21	466.45	1.12
22	481.61	3.01.94
23	467.14	1.02
24	445.77	1.03
25	450.91	4.04
26	456.50	2.05
27	444.27	1.06
28	458.26	1.07
29	475.49	1.08
30	462.71	1.09
31	472.35	3.10
32	453.69	1.11
33	459.27	1.12
34	470.42	3.01.95
35	487.39	1.02
36	500.71	1.03
37	514.71	3.04
38	533.40	1.05
39	544.75	1.06
40	562.06	3.07
41	561.88	1.08
42	584.41	1.09
43	581.50	2.10
44	605.37	1.11
45	615.93	1.12
46	636.02	2.01.96
47	640.43	1.02
48	645.50	1.03
49	654.17	1.04
50	669.12	1.05
51	670.63	3.06
52	639.95	1.07
53	651.99	1.08
54	687.33	3.09
55	705.27	1.10
56	757.02	1.11
57	740.74	2.12
58	786.16	2.01.97
59	790.82	3.02
60	757.12	3.03
61	801.34	1.04
62	848.28	1.05
63	885.14	2.06
64	954.31	1.07
65	899.47	1.08
66	947.28	2.09
67	914.62	1.10
68	955.40	3.11
69	970.43	1.12
70	980.28	2.01.98
71	1049.34	2.02
72	1101.75	2.03
73	1111.75	1.04
74	1090.82	1.05
75	1133.84	1.06
76	1120.67	1.07
77	957.28	3.08
78	1017.01	1.09
79	1098.67	1.10
80	1163.63	2.11
81	1229.23	1.12
82	1279.64	4.01.99
83	1238.33	1.02
84	1286.37	1.03
85	1335.18	1.04
86	1301.84	3.05
87	1372.71	1.06
88	1328.72	1.07
89	1320.41	2.08
90	1282.71	1.09
91	1362.93	1.10
92	1388.91	1.11
93	1469.25	1.12
94	1394.46	3.01.00
95	1366.42	1.02
96	1498.58	1.03
97	1452.43	3.04
98	1420.60	1.05
99	1454.60	1.06
100	1430.83	3.07
101	1517.68	1.08
102	1436.51	1.09
103	1429.40	2.10
104	1314.95	1.11
105	1320.28	1.12
106	1366.01	2.01.01
107	1239.94	1.02
108	1160.33	1.03
109	1249.46	2.04
110	1255.82	1.05
111	1224.38	1.06
112	1211.23	2.07
113	1133.58	1.08
114	1040.94	4.09
115	1059.78	1.10
116	1139.45	1.11
117	1148.08	3.12
118	1130.20	2.01.02
119	1106.73	1.02
120	1147.39	1.03
121	1076.92	1.04
122	1067.14	1.05
123	989.82	3.06
124	911.62	1.07
125	916.07	1.08
126	815.28	3.09
127	885.76	1.10
128	936.31	1.11
129	879.82	2.12
130	855.70	2.01.03
131	841.15	3.02
132	848.18	3.03
133	916.92	1.04
134	963.59	1.05
135	974.50	2.06
136	990.31	1.07
137	1008.01	1.08
138	995.97	2.09
139	1050.71	1.10
140	1058.20	3.11
141	1111.92	1.12
142	1131.13	2.01.04
143	1144.94	2.02
144	1126.21	1.03
145	1107.30	1.04
146	1120.68	3.05
147	1140.84	1.06
148	1101.72	1.07
149	1104.24	2.08
150	1114.58	1.09
151	1130.20	1.10
152	1173.82	1.11
153	1211.92	1.12
154	1181.27	3.01.05
155	1203.60	1.02
156	1180.59	1.03
157	1156.85	1.04
158	1191.50	2.05
159	1191.33	1.06
160	1234.18	1.07
161	1220.33	1.08
162	1228.81	1.09
163	1207.01	3.10
164	1249.48	1.11
165	1248.29	1.12
166	1280.08	3.01.06
167	1280.66	1.02
168	1294.87	1.03
169	1310.61	3.04
170	1270.09	1.05
171	1270.20	1.06
172	1276.66	3.07
173	1303.82	1.08
174	1335.85	1.09
175	1377.94	2.10
176	1400.63	1.11
177	1418.30	1.12
178	1438.24	3.01.07
179	1406.82	1.02
180	1420.86	1.03
181	1482.37	2.04
182	1530.62	1.05
183	1503.35	1.06
184	1455.27	2.07
185	1473.99	1.08
186	1526.75	4.09
187	1549.38	1.10
188	1481.14	1.11
189	1468.36	3.12
190	1378.55	2.01.08
191	1330.63	1.02
192	1322.70	3.03
193	1385.59	1.04
194	1400.38	1.05
195	1280.00	2.06
196	1267.38	1.07
197	1282.83	1.08
198	1164.74	2.09
199	968.75	1.10
200	896.24	3.11
201	903.25	1.12
202	825.88	2.01.09
203	735.09	2.02
204	797.87	2.03
205	872.81	1.04
206	893.07	1.05
